Accelerating Neural Architecture Search using Performance Prediction

Methods for neural network hyperparameter optimization and meta-modeling are computationally expensive due to the need to train a large number of model configurations. In this paper, we show that standard frequentist regression models can predict the final performance of partially trained model configurations using features based on network architectures, hyperparameters, and time-series validation performance data. We empirically show that our performance prediction models are much more effective than prominent Bayesian counterparts, are simpler to implement, and are faster to train. Our models can predict final performance in both visual classification and language modeling domains, are effective for predicting performance of drastically varying model architectures, and can even generalize between model classes. Using these prediction models, we also propose an early stopping method for hyperparameter optimization and meta-modeling, which obtains a speedup of a factor up to 6x in both hyperparameter optimization and meta-modeling. Finally, we empirically show that our early stopping method can be seamlessly incorporated into both reinforcement learning-based architecture selection algorithms and bandit based search methods. Through extensive experimentation, we empirically show our performance prediction models and early stopping algorithm are state-of-the-art in terms of prediction accuracy and speedup achieved while still identifying the optimal model configurations.

==> rebuttal.txt <==
hank you for constructive comments. We address common concerns first, followed by responses to individual reviewers. In particular, we present a detailed comparison to bayesian methods [4,7] and a tweak to improve hyperband (HB) results.

* What are the contributions? (R1, R2, R3):
1. We propose using sequential regression models (SRMs) for performance prediction, and show that these exceed the state-of-the-art (SOTA) in accuracy and speed.
2. Notably, our method does much better than SOTA on drastically varying CNN models (e.g., #layers between 1-18) and the latest, very deep models (e.g., 39 layer ResNets).
3. We propose using empirical variance estimates to create an early stopping (ES) method from SRMs. This method obtains a several-times speedup on both (a) a reinforcement learning based acquisition function (MetaQNN) and (b) a bandit-based hyperparameter optimization method (HB), exceeding SOTA methods.

* Why Support Vector Regression (SVR)? (R1, R2, R3): We apologize if SVRs were inadvertently highlighted in the text. Several simple regression models perform comparably well (e.g., RBF-OLS - line 234), but SVR performs relatively better; e.g., on Cuda-Convnet CIFAR10, the R^2s are RBF-SVR = 0.952, RBF-Ridge Regression (RR) = 0.941, Poly-RR= 0.941. We will include a comparison in updated text.

* HB Results (R1, R2, R3): While our current method does not exceed the performance of HB (averaged over 10 runs), the difference in final accuracy is rather small (mean diff: 0.039% for CIFAR10 and 0.156% for SVHN) and within the margin of error of training nets with SGD. Still, training 100 nets at the start is unfavorable. We can eliminate this requirement with a slight tweak in the method and improve both performance and speed. During each iteration within successive halving, HB trains n_i nets to r_i iterations. So instead of predicting the final accuracy (y_T), we predict y_r_i. Results for this modification for HB CIFAR10 (compare Fig 6-left) below:

SGD Iter. 10000, 50000, 80000, 120000, ... , 250000
Vanilla HB 0.8008, 0.8069, 0.8086, 0.8105, ..., 0.8117
SVR HB 0.7992, 0.8095, 0.8112, 0.8120, ... , N/A

This method outperforms Vanilla HB in accuracy at most times and obtains a speedup of 2.09. We found similar gains for SVHN and will include both in updated text. We hope these results alleviate your concerns about HB.

* Comparison to Domhan et al. [4] (R1): Apologies for overlooking the architecture search experiment in [4]. We will remove the claim from line 39-40. However, our method outperforms both bayesian methods [4,7] in accuracy and speed.

Accuracy: R1 contends that [4] performs poorly in our experiments due to the lack of basis functions for stepwise learning rate decay (SLRD). So we experimented with exponential learning rate decay (ELRD), which the basis functions in [4] are designed for. We trained 630 random nets with ELRD, from the 1000 MetaQNN-CIFAR10 nets. In final accuracy prediction using 25% of the learning curve, the R^2 was 0.95 for RBF-SVR, 0.48 for [4] (with extreme outlier removal, negative without), and 0.31 for [7]. This comparison illuminates another benefit of our method: we do not require handcrafting basis functions to model new learning curve types.

Speed: On 1 core of a Intel 6700k CPU, an RBF-SVR with 100 training points trains in 0.006 seconds, and each inference (for early stopping) takes 0.00006 seconds. In comparison, the code by [4] takes 60 seconds and code by [7] takes 0.024 seconds on the same hardware for each inference. This difference in speed may carry over to parallel implementations.

Finally, the work of [4] was pioneering in proposing learning curve extrapolation for neural nets. We view our frequentist approach as complementary to the excellent Bayesian methods of [4,7].

Individual Responses:

R1:
* Independence Assumption: We found the assumption that the uncertainty is independent of the architecture to be empirically reasonable.

* SVHN results for [4]: Thank you for pointing out the discrepancy between the R^2 and the speedups achieved. Upon investigation, we found that the negative R^2 was result of a few extreme outliers in predictions by [4]. After outlier removal, R^2 becomes positive but still lower than our results. E.g., MetaQNN-CIFAR10 (Fig 3): R^2 was 0.97 for RBF-SVR and 0.19 for [4].

* Is separate SVR model fitted for prediction at each t: Yes. We apologize for forgetting to add this detail. We will update.

* MetaQNN performance: Our final accuracy with MetaQNN-CIFAR10 matches the original MetaQNN results (line 266), yet runs 3.8x faster.

R2:
* Section 3.1: Thanks for pointing the annotation errors. We will fix.

* Line 113/114 (Gaussian process model:) Yes; however, we found GPs to perform worse than the simple frequentist models.

* SVR time: See “speed” section above.

* Choosing Delta: Delta of 0.99 worked in all experiments. Choice of delta is primary based on if you want to also train models slightly below the best to full term. See Fig. 4 for results on varying Delta; we will include a similar plot for HB.

R3:
* Why is Probability of Improvement (PI) used as acquisition function (AF) (Sec 3.2): We use PI only to determine early stopping (ES), not as an AF. We use the Q-learning based AF in MetaQNN, or the random AF in HB. However, one could also devise an ES algorithm based on EI or UCB as well, which we do not consider in this paper.

*Comparison to Freeze-Thaw [21]: We only meant to say that [21] did not experiment with deep models. We have slightly different goal than [21]: we want an improved ES algorithms that can work with SMBO procedures with arbitrary AFs, whereas [21]’s goal is to create an AF that can dynamically allocate resources.

* Features used: We describe the features in lines 167-175. We will expand on this description in updated text. We believe the success of our models is based in using SRMs, rather than our choice of features.
